Triggered Population III star formation: the effect of H$_2$ self-shielding

The multiplicity of metal-free (Population III) stars may influence their feedback efficiency within their host dark matter halos, affecting subsequent metal enrichment and the transition to galaxy formation. Radiative feedback from massive stars can trigger nearby star formation in dense self-shielded clouds. In model radiation self-shielding, the H$_2$ column density must be accurately computed. In this study, we compare two local approximations based on the density gradient and Jeans length with a direct integration of column density along rays. After the primary massive star forms, we find that no secondary stars form for both the direct integration and density gradient approaches. The approximate method reduces the computation time by a factor of 2. The Jeans length approximation overestimates the H$_2$ column density by a factor of 10, leading to five numerically enhanced self-shielded, star-forming clumps. We conclude that the density gradient approximation is sufficiently accurate for larger volume galaxy simulations, although one must still caution that the approximation cannot fully reproduce the result of direct integration.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
